McSAS: A package for extracting quantitative form-free distributions

A reliable and user-friendly characterisation of nano-objects in a target material is presented here in the form of a software data analysis package for interpreting small-angle X-ray scattering (SAXS) patterns. When provided with data on absolute scale with reasonable uncertainty estimates, the software outputs (size) distributions in absolute volume fractions complete with uncertainty estimates and minimum evidence limits, and outputs all distribution modes of a user definable range of one or more model parameters. A multitude of models are included, including prolate and oblate nanoparticles, core-shell objects, polymer models (Gaussian chain and Kholodenko worm) and a model for densely packed spheres (using the LMA-PY approximations). The McSAS software can furthermore be integrated as part of an automated reduction and analysis procedure in laboratory instruments or at synchrotron beamlines.

==> Hoghoj_newrebin.csv <==
0.0280641;4500.045276;46.927454581
0.0307369;4544.993209;45.44993209
0.0334097;4739.5107035;47.395107035
0.0360825;5117.6013096;51.176013096
0.0387553;5577.9800263;55.779800263
0.041428;6077.6048376;60.776048376
0.0441008;6255.2602812;62.552602812
0.0467736;5727.9502299;57.279502299
0.0494464;4527.8567528;45.278567528
0.0521191;3056.3398962;30.563398962
0.0547919;1899.8560217;18.998560217
0.0574647;1209.3073071;12.093073071
0.0601375;889.41032236;8.8941032236
0.0628102;781.0719317;7.810719317
0.065483;759.37301869;7.5937301869
0.0681558;776.21208064;7.7621208064
0.0708286;802.73207957;8.0273207957
0.0735013;828.28580412;8.2828580412
0.0761741;833.39849629;8.3339849629
0.0788469;812.43240883;8.1243240883
0.0815197;758.78337892;7.5878337892
0.0841924;675.59948276;6.7559948276
0.0868652;575.52953393;5.7552953393
0.089538;472.39496503;4.7239496503
0.0922108;377.0629549;3.770629549
0.0948836;299.67280919;2.9967280919
0.0975563;242.20025244;2.4220025244
0.100229;204.28349919;2.189526537
0.102902;181.60661858;2.0330662888
0.105575;167.67491359;1.9293529182
0.108247;159.46010051;1.8554443657
0.11092;154.96251258;1.8001648522
0.113593;150.86181287;1.5086181287
0.116266;145.32560847;1.4532560847
0.118939;139.10889829;1.3910889829
0.121611;131.14085839;1.3114085839
0.124284;121.16701122;1.2116701122
0.126957;110.80804931;1.1080804931
0.12963;99.791528;0.99791528
0.132302;88.874845226;0.88874845226
0.134975;79.089752559;0.79089752559
0.137648;70.325828422;0.70325828422
0.140321;62.890493018;0.62890493018
0.142994;56.973600064;0.5754812045
0.145666;51.571839042;0.54366092567
0.148339;48.208631361;0.52029944094
0.151012;45.15920457;0.49947282194
0.153685;43.032362782;0.48242256674
0.156357;41.112791038;0.46714524227
0.15903;39.535019695;0.45537125743
0.161703;37.996974623;0.44228822682
0.164376;36.326397665;0.42935456048
0.167049;34.196710918;0.41283039358
0.169721;32.165814419;0.39758678399
0.172394;29.8650601;0.38061788062
0.175067;27.47598416;0.36181969211
0.17774;25.250491477;0.34445622508
0.180412;23.081474474;0.32629783714
0.183085;21.244610568;0.31135193298
0.185758;19.752753729;0.29769536928
0.188431;18.52810437;0.28622493849
0.191103;17.463477386;0.27573267024
0.193776;16.703357815;0.26771796788
0.196449;16.170731174;0.26207253984
0.199122;15.708800476;0.25638715562
0.203131;14.952681985;0.440895747707
0.209813;13.3804454587;0.77285164069
0.2164945;11.436229993;0.520224187898
0.223177;9.7377790608;0.547821724669
0.231195;8.58228185717;0.336482539919
0.239213333333;7.85197906543;0.189591513402
0.247232;6.90118925627;0.380361554448
0.25525;5.89691556547;0.318118355855
0.263268333333;5.0919504252;0.146792522494
0.271287;4.5925422264;0.147751955516
0.2806415;4.11200363832;0.19640607268
0.289996;3.4799668864;0.23243629946
0.299351;2.99512022365;0.139219578788
0.308705666667;2.706032054;0.0744723978965
0.3180605;2.44914967257;0.119482520209
0.3287515;2.06676555882;0.133464834581
0.3394425;1.82901887678;0.0777812387214
0.3514702;1.64259472938;0.0670614531385
0.3634975;1.4819984264;0.0524824070733
0.37418875;1.2900370948;0.0450911756469
0.3862162;1.16231066124;0.0548407237334
0.39958;0.990457679378;0.0425220053107
0.4129438;0.866681978104;0.0417443145939
0.4263078;0.781563411704;0.0287834082718
0.4396716;0.70497785538;0.0300634452238
0.454372;0.629324786133;0.0274101303844
0.4690722;0.560968828498;0.0253701743925
0.4837725;0.474434010953;0.0343406115585
0.499809166667;0.420745374887;0.0198687270785
0.517182142857;0.359581961524;0.0210769272353
0.534555166667;0.336401577842;0.017903530854
0.551928285714;0.270184136711;0.0152580487712
0.569301166667;0.244157932242;0.0160820800498
0.58801075;0.228485818025;0.0174938587451
0.608056571429;0.192867410944;0.0136747279708
0.6240932;0.180510831112;0.015923843439
0.646575666667;0.131901231277;0.0192935754259
0.66823125;0.116613643577;0.0126277434222
0.689887;0.119674722617;0.0142774085948
0.71154275;0.104493771495;0.0157489155918
0.73629175;0.0922388048612;0.0103449329557
0.761041;0.0844248438933;0.00994044069394
0.78579025;0.0809955728663;0.016887818396
0.81053975;0.0687189721438;0.0088600286434
0.8383826;0.0504038852862;0.00719089374998
0.86622575;0.046585874887;0.00778065478705
0.8940686;0.0457940469494;0.00685589902761
0.9250054;0.0445541314898;0.00676326602287
0.955942;0.0292870464408;0.00735881899878
0.9868786;0.0301567648292;0.0124047710643
1.09206344828;0.0356760643566;0.0106520449367
1.29005714286;0.0170370562877;0.00656767674037
1.5220825;0.0195815891987;0.00877778122528
1.79741836735;0.0129305492092;0.00938013868301
2.12534666667;0.0159450041307;0.0164397273077
2.50896104478;0.01790009729;0.017938561062
2.96372925;0.0120151227872;0.0148018417104
3.50202670213;0.0160727213863;0.0231519999948

